Robust output-feedback stabilization for incompressible flows using low-dimensional $\mathcal{H}_{\infty}$-controllers

Output-based controllers are known to be fragile with respect to model uncertainties. The standard $\mathcal{H}_{\infty}$-control theory provides a general approach to robust controller design based on the solution of the $\mathcal{H}_{\infty}$-Riccati equations. In view of stabilizing incompressible flows in simulations, two major challenges have to be addressed: the high-dimensional nature of the spatially discretized model and the differential-algebraic structure that comes with the incompressibility constraint. This work demonstrates the synthesis of low-dimensional robust controllers with guaranteed robustness margins for the stabilization of incompressible flow problems. The performance and the robustness of the reduced-order controller with respect to linearization and model reduction errors are investigated and illustrated in numerical examples.

==> figures/cw60nntbl.dat <==
trc l
0.0064 17
0.0064 20
0.0064 24
0.0064 28
0.0064 34
0.0064 37
0.0064 40
0.0064 48
0.0032 17
0.0032 20
0.0032 34
0.0016 17
0.0016 20
0.0016 28
0.0016 34
0.0004 17
0.0004 20
0.0004 28
0.0004 34
0.0001 17
0.0001 20
0.0001 28
0.0001 34


==> figures/cw60nstbl.dat <==
trc l
0.0032 24
0.0032 28
0.0032 37
0.0032 40
0.0032 48
0.0016 24
0.0016 37
0.0016 40
0.0004 24
0.0004 37
0.0004 40
0.0001 24
0.0001 37
0.0001 40


==> figures/cw60ntbl.dat <==
trc l
0.0064 17
0.0064 20
0.0064 24
0.0064 28
0.0064 34
0.0064 40
0.0064 48
0.0016 17
0.0016 20
0.0016 28
0.0016 34
0.0004 17
0.0004 20
0.0004 28
0.0004 34
0.0001 17
0.0001 20
0.0001 28
0.0001 34
0.0001 40


==> figures/cw60sntbl.dat <==
trc l


==> figures/cw60sstbl.dat <==
trc l
0.0016 48
0.0004 48
0.0001 48


==> figures/cw60stbl.dat <==
trc l
0.0016 24
0.0016 40
0.0016 48
0.0004 24
0.0004 40
0.0004 48
0.0001 24
0.0001 48


==> figures/db60nntbl.dat <==
trc l
0.512 192
0.512 135
0.512 96
0.512 48
0.512 24
0.512 12
0.512 6
0.128 192
0.128 135
0.128 96
0.128 48
0.064 192
0.064 135
0.064 96
0.064 48
0.045 192
0.045 135
0.032 192
0.008 192


==> figures/db60nstbl.dat <==
trc l
0.045 96
0.045 48
0.032 135
0.032 96
0.032 48
0.008 135
0.008 96
0.008 48


==> figures/db60ntbl.dat <==
trc l
0.512 -96
0.512 -48
0.512 -24
0.512 -12
0.512 -6
0.128 -96
0.128 -48
0.128 -24
0.128 -12
0.128 -6


==> figures/db60sntbl.dat <==
trc l
0.128 24
0.128 12
0.128 6
0.064 24
0.064 12
0.064 6


==> figures/db60sstbl.dat <==
trc l
0.045 24
0.045 12
0.045 6
0.032 24
0.032 12
0.032 6
0.008 24
0.008 12
0.008 6


==> figures/db60stbl.dat <==
trc l
0.032 -96
0.032 -48
0.032 -24
0.032 -12
0.032 -6
0.008 -96
0.008 -48
0.008 -24
0.008 -12
0.008 -6

